Measuring galaxy abundance and clustering at high redshift from incomplete spectroscopic data: Tests on mock catalogs

The number density and correlation function of galaxies are two key quantities to characterize the distribution of the observed galaxy population. High-$z$ spectroscopic surveys, which usually involve complex target selection and are incomplete in redshift sampling, present both opportunities and challenges to measure these quantities reliably in the high-$z$ Universe. Using realistic mock catalogs we show that target selection and redshift incompleteness can lead to significantly biased results, especially due to the flux limit selection criteria. We develop a new method to correct the flux limit effect, using information provided by the parent photometric data from which the spectroscopic sample is constructed. Our tests using realistic mock samples show that the method is able to reproduce the true stellar mass function and correlation function reliably. Mock catalogs are constructed for the existing zCOSMOS and VIPERS surveys, as well as for the forthcoming PFS galaxy evolution survey. The same set of mock samples are used to quantify the total variance expected for different sample sizes. We find that the total variance decreases very slowly when the survey area reaches about 4 deg$^2$ for the abundance and about 8 deg$^2$ for the clustering, indicating that the cosmic variance is no longer the dominant source of error for PFS-like surveys. We also quantify improvements expected in the PFS-like galaxy survey relative to zCOSMOS and VIPERS surveys.

==> reply.txt <==
Dear Editor,

Thank you for forwarding the referee's report. We thank the referee for his/her comments. We have fully addressed all the comments and revised our paper accordingly. In what follows, we repeat the referee's comments, giving our response to each of them and describing the changes we made in the paper. All changes are highlithed with red fonts in the revised manuscript.

We think our paper is now ready for publication in ApJ, but please let us know if more revisions are needed.

Sincerely,

Jiacheng Meng
Cheng Li
(for all co-authors)

- Page 4, line 257: M_i is always defined as i=2. Please correct this or extend the description accordingly.

Thanks for pointing out this issue. We have corrected it by changing all M_i to M_2 throughout the manuscript. 

- Page 9, Figure 6: the purple line of the '100% complete' sample is below the other lines and it is not visible; kindly adjust the figure for better visibility

We have adjusted the figure and make all lines visible.

- Page 9, line 677: while I appreciate the authors' clarification of the methodology, there is still a discrepancy between Equation 7 referring to \xi(r_\perp, \pi) and Equation 10 referring to 'angular separation of the pairs', i.e., \omega(\theta_{ij}). Please correct this to ensure consistency or provide additional clarification.

The Eq. 7 and Eq. 10 have no discrepancy. We only use the angular separation \theta_{ij} for the calculation of the weights, as in Eq.10. But the pair counts are estimated as function of r_\perp and \pi, as in Eq.7. We have added more clarification about this in the manuscript; see the added text below Equation 10 and in Page 10.

- Also, equations 11 and 12 seem to have errors, as the authors use \theta as a variable on the right side while referring to DD(r_\perp, \pi) and DR(r_\perp, \pi). Kindly correct these equations or offer clarification.

As explained above, the pair counts referring to angular separation are used only for calculating the relevant weights, and the pair counts referring to r_\prep and \pi are use for the clustering measurement. We have added more clarification in the manuscript to avoid confusion; see the added text below Eq.11 and Eq.12.

- Page 11, line 790: typo 'The counts' -> 'the counts'

Thanks. We have corrected this typo.

- Pages 20 and 21, Figures 14 and 15: please check the symbols coincide with the legends of each method.

We have checked the two figures, and we confirm that the symbols coincide with the legends.


==> reply_old.txt <==
Dear Editor,

Thank you for forwarding the referee's report. We thank the referee for his/her comments. We have fully addressed all the comments and revised our paper accordingly. In what follows, we repeat the referee's comments, giving our response to each of them and describing the changes we made in the paper. All changes are highlithed with red fonts in the revised manuscript.

We think our paper is now ready for publication in ApJ, but please let us know if more revisions are needed.

Sincerely,

Jiacheng Meng
Cheng Li
(for all co-authors)


- The details of the ELUCID simulation are incomplete. What are the selection criteria for the DM substructures (i.e., a minimum number of dm particles) to form and evolve a galaxy? Are all the DM substructures forming a galaxy?

Thanks for pointing out that our desription of the ELUCID simulation is incomplete. We have added more details in Section 2.1 about the simualtion. The mass resolution of ELUCID is about 10^10 M_sun/h. We use a Monte Carlo method to extend merger trees to a mass resolution of 10^9 M_sun/h, sufficient for our purpose. All halos and sub-halos in the extended merger trees form galaxies according to our model prescription. 

- Figure 1 presents the GSMF for ELUCID and observations at z~1. It is clear that the simulation overestimates the galaxies M*<10^10 Msun and underestimates at M*>10^11 Msun. Notably, at ~10^11.7 Msun, the difference in the GSMF is one order of magnitude lower in the simulation, underestimating the massive galaxies. Even when the authors mention that the plot is 'not meant to make a quantitative comparison between our model predictions and observational data' this is a relevant aspect to address the 'flux limit effect', the main motivation of this article. The significant difference in the number density of galaxies will impact the galaxy clustering at small and large scales.

Our goal of constructing mock catalogs is not to reproduce the observed GSMF and 2PCF, but to study the selection effects on measuring the GSMF and 2PCF. "Flux limit effect" is a relative effect, and does not depend on the exact value of the projected 2PCF. We believe that, although the GSMF is different at the high-mass end, it will not influence our analysis  on the "flux limit effect". Our method to correct the "flux limit effect" does not depend on the GSMF, and so our tests based on the mocks are expected to be valid in observation. 

- Section 2.2.2. The magnitude assignment to the mock galaxies is not clear. The authors first explain they assign the absolute magnitude in a chosen band (M_1) of the simulated galaxies from a Gaussian fit with observations (at a given stellar mass bin). First, there is no clear argument explaining the selected band M_1 in each case. Second, I do not understand why they implement SHAM in the other bands instead of using the same approach. And more importantly, how do you ensure that there are no flux limit effects already in this method based on observational data?

For a PFS-like survey, we choose M_y as M_1 and M_J as M_2. For the zCOSMOS survey, we choose M_I as M_1 and M_B as M_2. For the VIPERS survey, we choose M_i as M_1 and M_B as M_2. We have added these selections in Section 2.2.2. For the second question, the reason for using SHAM is that we want to assign the (M_1-M_2) colors to our model galaxies so that the color distribution is the same as in the observation. If we used the same method to assign M_2 as M_1, the color distribution for model galaxies would be random, because the assignments of M_1 and M_2 are independent. Only using SHAM can we assign M_1 and M_2 at the same time to gurantee the desired color distribution. For the last question, we used the method provided by Pozzetti et al. (2010) to estimate the mass limit of COSMOS2020 above which galaxies are free of the "flux limit effect". The method is described in Section 4.1. When assigning magnitudes to model galaxies, we only consider the galaxies above the mass limit in both model and observation, so that the assignment is not affected by the flux limit effect.


- Section 3.2. Several details are missing regarding the procedure implemented. For instance, how do they convert the spatial correlation function to the angular correlation function? (see e.g. eq 10) It is not stated clearly in the text. Also, Section 3.2 should be before Section 3.1.

For eq 10, we do not convert the spatial correlation function to the angular correction function. Instead we calculate the angular correction function directly from the spectroscopic sample and its parent photometric sample using only RA and Dec of the galaxies. We then obtain the weighting function (eq 10) as a function of the angle. We use this function in the estimate of the projected 2PCF to correct the fiber collision effect. We have added more details of this method in Section 3.2. We put Section 3.2 behind Section 3.1  because we want to emphasize the flux limit effect. 

- One of the most important sections is Section 3.3, where the authors explain the new method proposed to correct the flux limit effect. I would like to see more details on how the weights are implemented on the projected correlation function, which is not clearly explained in the text. The authors can expand this section by describing the main differences with previous works.

We have added more details in Section 3.3 and added the comparsion between our new method and previous methods in the end of Section 3.3. 

- Figure 10. I would like to see a comparison of the projected correlation functions from the PFS-like mock galaxies before the weighting method. How significant is the improvement? It is not straightforward how different it was before the correction for the different reshifts and mass bins. Furthermore, I would like to see a test of the method on VIPERS and zCOSMOS which I do not see in the current version of the manuscript.

We have added the comparsion of the projected correlation function between our weighting method and the conventional method in Figure 10. We can see that the conventional method underestimates the projected correlation function by 0.1-0.2 dex and our weighting method is unbiased. We also show the results for zCOSMOS and VIPERS survey in Appendix C. The results show that our method is also valid for those surveys.

- Figure 9 and 11: the authors do not define fractional variance in the text and how they compute it as a function of the survey area.

We have provided this part in Section 4.1 now.

- What is the reason for using 20 mock samples for the errors?

We want to use a set of mock samples with different light of sight to estimate the errors of the number density and clustering measurements. It would be better to use more mock samples to estiamte errors. However, we need to make a choice for the number of mock samples. The uncertainty of the measurement errors estimated by N mock samples is proportional to \sigma/[2(N-1)]^(0.5). For N = 20, the uncertainty is about 16%*\sigma, which is acceptable for the estimate of the errors themselves.

- The website https://lig.astro.tsinghua.edu.cn/astrodata where the mock catalogs should be available does not work

The website is in the campus network and might be not stable. We have uoloaded the mocks on Zenodo and cited it in the manuscript.

For Data Editor's Review:
1) Per our software policy [1], we recommend that authors with living code in a GitHub repository (HIPP) place a "frozen" version on Zenodo (or other 3rd party repository that issues DOIs) [2,3] and then cite the deposited version in the article [4] and it in the reference list.

[1] https://journals.aas.org/news/policy-statement-on-software/
[2] https://github.com/AASJournals/Tutorials/tree/master/Repositories
[3] https://guides.github.com/activities/citable-code/
[4] https://journals.aas.org/aastexguide/#softwareandthirdparty

We have added the citition of HIPP in the article in the softare part. 

2) We would encourage the authors to place a static copy of the "mock catalogs for zCOSMOS, VIPERS, and PFS-like surveys constructed in this work" on Zenodo and reference the DOI in the revised manuscript.

We have uploaded the mock catalogs on Zenodo and cited it in the end of Section 5. 

